SCOUT: Semantic Concept Discovery for Open-Vocabulary Editing of face Recognition Templates

Face recognition templates are compact identity representations, yet they also encode rich semantic information about facial appearance. Prior work has shown that templates can be inverted to images or indirectly manipulated through image-editing pipelines, but direct semantic editing in template space remains largely unexplored. Existing interpretability methods for face recognition often rely on manual neuron inspection or predefined attribute labels, limiting scalability and semantic flexibility. To address this gap, we propose SCOUT (Semantic Concept Discovery for Open-VocabUlary Editing of Face Recognition Templates), an end-to-end framework for discovering and directly manipulating semantic concepts in face recognition templates using mechanistic interpretability. SCOUT learns sparse template representations, generates semantic hypotheses for latent features from natural-language descriptions, and validates their stability. The resulting features act as controllable semantic directions for direct editing, avoiding costly edit--re-encode pipelines. Experiments with face recognition models using CNN, ViT, and Swin backbones show that SCOUT discovers interpretable concepts beyond standard attribute labels and enables controllable, identity-aware template manipulation with negligible impact on identity matching. We further show that edited templates can subsequently be decoded with independent inversion models for visualization and evaluation.

==> README.txt <==

To make a sample IJCB 2026 paper, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review




==> leander_paes_0001_bald_examples_cells/leander_paes_0001_bald_examples_metrics.json <==
{
  "output": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples.pdf",
  "summary_type": "multi_dfd_metrics",
  "theta_definition": "cos(x'(alpha), x)",
  "input_score_definition": "CLIP score of the original input image.",
  "delta_baseline_definition": "CLIP score of the alpha=0 decoded inversion for the same image, model, and mode.",
  "delta_definition": "CLIP positive-class score minus the alpha=0 decoded inversion score.",
  "data_root": "/home/leon/facemint-dfd/data/lfw",
  "seed": 42,
  "inject_mode": "norm",
  "all_modes": false,
  "modes": [
    "norm"
  ],
  "alphas": [
    0.0,
    0.1,
    0.2,
    0.3,
    0.4
  ],
  "cells_dir": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells",
  "clip_labels": [
    "bald"
  ],
  "model_specs": [
    {
      "label": "AdaFace IR50",
      "encoder_type": "adaface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/adaface_ms1mv2_ir50_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260304-191007_adaface_ir50/checkpoints/best.pt",
      "neuron": 5971
    },
    {
      "label": "AdaFace ViT-B",
      "encoder_type": "adaface_vit",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/adaface_webface4m_vitb_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260304-191008_adaface_vit/checkpoints/best.pt",
      "neuron": 4430
    },
    {
      "label": "SwinFace Swin-T",
      "encoder_type": "swinface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/swinface_ms1mv2_swint_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260319-093702_swinface-swint/checkpoints/best.pt",
      "neuron": 5713
    },
    {
      "label": "Arc2Face ArcFace",
      "encoder_type": "arc2face_arcface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/arc2face_webface42m_r100_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260326-223158_arc2face-arcface-ir100/checkpoints/best.pt",
      "neuron": 915
    }
  ],
  "records": [
    {
      "image_path": "/home/leon/facemint-dfd/data/lfw/Leander_Paes/Leander_Paes_0001.jpg",
      "image_name": "Leander_Paes_0001.jpg",
      "input_copy_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_input.jpg",
      "model_label": "AdaFace IR50",
      "model_label_safe": "AdaFace_IR50",
      "encoder_type": "adaface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/adaface_ms1mv2_ir50_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260304-191007_adaface_ir50/checkpoints/best.pt",
      "neuron": 5971,
      "mode": "norm",
      "input_scores": {
        "bald": 0.15104418992996216
      },
      "alpha0_inversion_scores": {
        "bald": 0.3573440909385681
      },
      "alphas": [
        {
          "alpha": 0.0,
          "theta": 1.0,
          "clip_scores": {
            "bald": 0.3573440909385681
          },
          "delta": {
            "bald": 0.0
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_IR50_norm_a0.000.png"
        },
        {
          "alpha": 0.1,
          "theta": 0.9949948787689209,
          "clip_scores": {
            "bald": 0.3993499279022217
          },
          "delta": {
            "bald": 0.042005836963653564
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_IR50_norm_a0.100.png"
        },
        {
          "alpha": 0.2,
          "theta": 0.980180561542511,
          "clip_scores": {
            "bald": 0.9060050845146179
          },
          "delta": {
            "bald": 0.5486609935760498
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_IR50_norm_a0.200.png"
        },
        {
          "alpha": 0.3,
          "theta": 0.956480860710144,
          "clip_scores": {
            "bald": 0.9780364632606506
          },
          "delta": {
            "bald": 0.6206923723220825
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_IR50_norm_a0.300.png"
        },
        {
          "alpha": 0.4,
          "theta": 0.9254683256149292,
          "clip_scores": {
            "bald": 0.9826114773750305
          },
          "delta": {
            "bald": 0.6252673864364624
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_IR50_norm_a0.400.png"
        }
      ]
    },
    {
      "image_path": "/home/leon/facemint-dfd/data/lfw/Leander_Paes/Leander_Paes_0001.jpg",
      "image_name": "Leander_Paes_0001.jpg",
      "input_copy_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_input.jpg",
      "model_label": "AdaFace ViT-B",
      "model_label_safe": "AdaFace_ViT-B",
      "encoder_type": "adaface_vit",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/adaface_webface4m_vitb_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260304-191008_adaface_vit/checkpoints/best.pt",
      "neuron": 4430,
      "mode": "norm",
      "input_scores": {
        "bald": 0.15104418992996216
      },
      "alpha0_inversion_scores": {
        "bald": 0.3685956299304962
      },
      "alphas": [
        {
          "alpha": 0.0,
          "theta": 1.0000001192092896,
          "clip_scores": {
            "bald": 0.3685956299304962
          },
          "delta": {
            "bald": 0.0
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_ViT-B_norm_a0.000.png"
        },
        {
          "alpha": 0.1,
          "theta": 0.9950533509254456,
          "clip_scores": {
            "bald": 0.43088385462760925
          },
          "delta": {
            "bald": 0.06228822469711304
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_ViT-B_norm_a0.100.png"
        },
        {
          "alpha": 0.2,
          "theta": 0.9806997776031494,
          "clip_scores": {
            "bald": 0.5905232429504395
          },
          "delta": {
            "bald": 0.22192761301994324
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_ViT-B_norm_a0.200.png"
        },
        {
          "alpha": 0.3,
          "theta": 0.9581954479217529,
          "clip_scores": {
            "bald": 0.969430685043335
          },
          "delta": {
            "bald": 0.6008350551128387
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_ViT-B_norm_a0.300.png"
        },
        {
          "alpha": 0.4,
          "theta": 0.9292673468589783,
          "clip_scores": {
            "bald": 0.9729081988334656
          },
          "delta": {
            "bald": 0.6043125689029694
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_AdaFace_ViT-B_norm_a0.400.png"
        }
      ]
    },
    {
      "image_path": "/home/leon/facemint-dfd/data/lfw/Leander_Paes/Leander_Paes_0001.jpg",
      "image_name": "Leander_Paes_0001.jpg",
      "input_copy_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_input.jpg",
      "model_label": "SwinFace Swin-T",
      "model_label_safe": "SwinFace_Swin-T",
      "encoder_type": "swinface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/swinface_ms1mv2_swint_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260319-093702_swinface-swint/checkpoints/best.pt",
      "neuron": 5713,
      "mode": "norm",
      "input_scores": {
        "bald": 0.15104418992996216
      },
      "alpha0_inversion_scores": {
        "bald": 0.6159910559654236
      },
      "alphas": [
        {
          "alpha": 0.0,
          "theta": 1.0,
          "clip_scores": {
            "bald": 0.6159910559654236
          },
          "delta": {
            "bald": 0.0
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_SwinFace_Swin-T_norm_a0.000.png"
        },
        {
          "alpha": 0.1,
          "theta": 0.9950659871101379,
          "clip_scores": {
            "bald": 0.5815328359603882
          },
          "delta": {
            "bald": -0.0344582200050354
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_SwinFace_Swin-T_norm_a0.100.png"
        },
        {
          "alpha": 0.2,
          "theta": 0.980786919593811,
          "clip_scores": {
            "bald": 0.7110689878463745
          },
          "delta": {
            "bald": 0.09507793188095093
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_SwinFace_Swin-T_norm_a0.200.png"
        },
        {
          "alpha": 0.3,
          "theta": 0.9584597945213318,
          "clip_scores": {
            "bald": 0.9889503121376038
          },
          "delta": {
            "bald": 0.3729592561721802
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_SwinFace_Swin-T_norm_a0.300.png"
        },
        {
          "alpha": 0.4,
          "theta": 0.9298264980316162,
          "clip_scores": {
            "bald": 0.991439938545227
          },
          "delta": {
            "bald": 0.37544888257980347
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_SwinFace_Swin-T_norm_a0.400.png"
        }
      ]
    },
    {
      "image_path": "/home/leon/facemint-dfd/data/lfw/Leander_Paes/Leander_Paes_0001.jpg",
      "image_name": "Leander_Paes_0001.jpg",
      "input_copy_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_input.jpg",
      "model_label": "Arc2Face ArcFace",
      "model_label_safe": "Arc2Face_ArcFace",
      "encoder_type": "arc2face_arcface",
      "sae_path": "/home/leon/facemint-dfd/sae_test_sweep/arc2face_webface42m_r100_k32/weights.pt",
      "decoder_path": "/home/leon/facemint-dfd/DFD/runs/20260326-223158_arc2face-arcface-ir100/checkpoints/best.pt",
      "neuron": 915,
      "mode": "norm",
      "input_scores": {
        "bald": 0.15104418992996216
      },
      "alpha0_inversion_scores": {
        "bald": 0.47275716066360474
      },
      "alphas": [
        {
          "alpha": 0.0,
          "theta": 1.0,
          "clip_scores": {
            "bald": 0.47275716066360474
          },
          "delta": {
            "bald": 0.0
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_Arc2Face_ArcFace_norm_a0.000.png"
        },
        {
          "alpha": 0.1,
          "theta": 0.9950205683708191,
          "clip_scores": {
            "bald": 0.4586673974990845
          },
          "delta": {
            "bald": -0.014089763164520264
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_Arc2Face_ArcFace_norm_a0.100.png"
        },
        {
          "alpha": 0.2,
          "theta": 0.9804461598396301,
          "clip_scores": {
            "bald": 0.8041089773178101
          },
          "delta": {
            "bald": 0.3313518166542053
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_Arc2Face_ArcFace_norm_a0.200.png"
        },
        {
          "alpha": 0.3,
          "theta": 0.9573954343795776,
          "clip_scores": {
            "bald": 0.985451877117157
          },
          "delta": {
            "bald": 0.5126947164535522
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_Arc2Face_ArcFace_norm_a0.300.png"
        },
        {
          "alpha": 0.4,
          "theta": 0.9275370240211487,
          "clip_scores": {
            "bald": 0.9836854934692383
          },
          "delta": {
            "bald": 0.5109283328056335
          },
          "saved_cell_path": "/home/leon/facemint-dfd/paper/leander_paes_0001_bald_examples_cells/Leander_Paes_0001_Arc2Face_ArcFace_norm_a0.400.png"
        }
      ]
    }
  ],
  "clip_queries": "/home/leon/facemint-dfd/paper/bald_metric_optimized_query.json"
}

